A Spectroscopic Survey of Redshift 1.4<z<3.0 Galaxies in the Goods-North Field: Survey Description, Catalogs, and Properties

We present the results of a spectroscopic survey with the Keck I telescope of more than 280 star-forming galaxies and AGN at redshifts 1.4<z<3.0 in the GOODS-N field. Candidates are selected by their UGR colors using the ``BM/BX'' criteria to target redshift 1.4<z<2.5 galaxies and the LBG criteria to target redshift z~3 galaxies; combined these samples account for ~25-30% of the R and K-band counts to R=25.5 and K(AB)=24.4, respectively. The sample of 212 BM/BX galaxies and 74 LBGs is presently the largest spectroscopic sample of galaxies at z>1.4 in GOODS-N. Extensive multi-wavelength data allow us to investigate the stellar populations, stellar masses, bolometric luminosities (L_bol), and extinction of z~2 galaxies. Deep Chandra and Spitzer data indicate that the sample includes galaxies with a wide range in L_bol, from 10^10 L_sun to >10^12 L_sun, and covering 4 orders of magnitude in dust obscuration (L_bol/L_UV). The sample includes galaxies with a large dynamic range in evolutionary state, from very young galaxies (ages <50 Myr) with small stellar masses (M* ~ 10^9 M_sun) to evolved galaxies (ages >2 Gyr) with stellar masses comparable to the most massive galaxies at these redshifts (M* > 10^11 M_sun). Spitzer data indicate that the optical sample includes some fraction of the obscured AGN population at high redshifts: at least 3 of 11 AGN in the z>1.4 sample are undetected in the deep X-ray data but exhibit power-law SEDs longward of ~2 micron (rest-frame) indicative of obscured AGN. The results of our survey indicate that rest-frame UV selection and spectroscopy presently constitute the most time-wise efficient method of culling large samples of high redshift galaxies with a wide range in intrinsic properties, and the data presented here will add significantly to the multi-wavelength legacy of the GOODS survey. [Abridged]

==> goods_bxbmlbg.dat <==
BX1035 12:36:13.03 62:10:21.1 ... 2.236 GAL 23.46 0.11 0.37 0.05 0.68 0.07 ... ... ... ... 22.48 0.09 22.47 0.13 22.11 0.14 22.59 0.28 33.0 6.3
BX1040 12:36:17.81 62:10:11.2 2.469 2.466 GAL 24.84 0.20 0.22 0.09 0.68 0.11 ... ... ... ... 22.94 0.12 23.27 0.21 ... ... ... ... ... ...
BX1042 12:35:50.89 62:13:33.5 2.613 2.601 GAL 24.83 0.20 0.50 0.10 1.16 0.20 ... ... ... ... 23.09 0.07 23.03 0.10 23.13 0.19 22.88 0.18 15.2 4.3
BX1050 12:36:18.80 62:10:37.4 ... 2.322 GAL 24.71 0.20 0.40 0.10 0.73 0.15 ... ... ... ... 23.49 0.09 23.51 0.08 23.46 0.30 ... ... ... ...
BX1051 12:35:52.97 62:13:36.8 ... 2.098 GAL 24.23 0.17 0.14 0.07 0.57 0.09 ... ... ... ... 23.07 0.19 ... ... ... ... ... ... 203.9 14.4
BX1055 12:35:59.59 62:13:07.5 2.496 2.486 GAL 24.09 0.17 0.24 0.08 0.81 0.11 ... ... ... ... 23.12 0.10 23.23 0.14 ... ... ... ... ... ...
BX1060 12:36:06.40 62:12:29.1 ... 2.081 GAL 24.22 0.17 0.43 0.09 0.84 0.16 ... ... ... ... 21.74 0.07 21.73 0.08 21.93 0.19 ... ... 67.3 8.3
BX1064 12:36:30.34 62:09:45.3 ... 2.086 GAL 24.20 0.17 0.28 0.08 0.61 0.09 23.60 0.28 22.63 0.26 23.00 0.07 23.11 0.08 23.16 0.17 23.76 0.32 26.0 5.5
BX1065 12:36:09.84 62:11:39.0 ... 2.701 GAL 24.01 0.17 0.43 0.09 1.04 0.11 ... ... ... ... 22.41 0.07 22.60 0.15 ... ... ... ... 13.3 3.9
BX1069 12:36:45.82 62:08:08.2 0.000 0.000 STAR 21.95 0.05 0.38 0.02 0.77 0.35 ... ... ... ... 23.37 0.08 24.01 0.16 ... ... ... ... ... ...
BX1071 12:36:20.10 62:11:12.6 ... 1.996 GAL 24.41 0.17 0.27 0.08 0.76 0.16 23.71 0.28 24.10 0.49 22.84 0.10 23.06 0.21 ... ... ... ... ... ...
BX1073 12:36:43.35 62:08:19.6 0.087 0.087 GAL 20.59 0.10 0.40 0.26 0.82 0.34 ... ... ... ... 21.71 0.07 22.15 0.07 22.66 0.10 22.56 0.24 41.2 6.7
BX1074 12:36:19.38 62:11:25.5 1.754 1.745 GAL 24.01 0.17 0.13 0.07 0.40 0.06 22.74 0.21 21.92 0.21 22.11 0.07 22.09 0.07 22.00 0.23 ... ... 40.5 6.5
BX1075 12:36:14.45 62:11:52.1 ... 2.221 GAL 24.08 0.17 0.35 0.08 1.04 0.11 ... ... ... ... 22.47 0.11 22.49 0.15 22.30 0.22 ... ... 10.8 3.5
BX1080 12:36:18.39 62:11:39.2 ... 2.390 GAL 24.38 0.17 0.51 0.09 1.15 0.14 ... ... ... ... 22.55 0.07 22.53 0.07 22.72 0.23 23.02 0.35 47.3 7.0
BX1081 12:36:15.19 62:12:07.6 ... 1.801 GAL 24.23 0.17 0.23 0.08 0.60 0.09 ... ... ... ... 22.25 0.07 22.33 0.07 22.66 0.24 22.79 0.20 48.3 7.1
BX1084 12:36:13.57 62:12:21.5 ... 2.437 GAL 23.24 0.11 0.26 0.05 0.72 0.07 ... ... ... ... 22.29 0.07 22.33 0.07 22.19 0.15 22.63 0.18 54.3 7.5
BX1085 12:36:13.33 62:12:16.3 ... 2.236 GAL 24.50 0.20 0.33 0.09 0.87 0.16 ... ... ... ... 23.38 0.09 23.52 0.15 23.47 0.32 ... ... ... ...
BX1086 12:36:13.42 62:12:18.8 2.444 2.444 GAL 24.64 0.20 0.41 0.10 1.09 0.18 ... ... ... ... 23.25 0.12 23.24 0.13 ... ... ... ... ... ...
BX1089 12:36:00.64 62:13:59.4 ... 2.049 GAL 24.23 0.17 0.16 0.07 0.83 0.11 ... ... ... ... 21.92 0.07 21.95 0.07 21.94 0.17 21.83 0.26 76.7 9.2
BX1100 12:36:39.65 62:09:48.4 ... 2.079 GAL 23.20 0.11 0.17 0.04 0.61 0.05 22.85 0.17 22.11 0.17 22.22 0.11 22.26 0.16 22.19 0.26 ... ... 84.4 9.3 
BX1104 12:36:18.35 62:12:22.2 2.445 2.438 GAL 24.03 0.17 0.18 0.07 0.78 0.11 ... ... ... ... 23.03 0.07 23.08 0.07 23.26 0.30 23.12 0.28 24.5 5.2
BX1106 12:36:27.56 62:11:29.8 ... 2.917 GAL 24.61 0.20 0.65 0.14 1.52 0.25 >25.0 ... 24.05 0.38 23.07 0.11 23.16 0.21 22.88 0.26 22.93 0.32 8.5 1.3
BX1112 12:36:15.65 62:13:05.3 0.170 ... GAL 24.26 0.17 0.21 0.08 0.87 0.11 ... ... ... ... 24.18 0.09 24.77 0.21 ... ... ... ... ... ...
BX1116 12:36:09.05 62:13:59.1 ... 2.048 GAL 24.10 0.17 0.13 0.07 0.62 0.09 ... ... ... ... 22.59 0.07 22.66 0.07 22.50 0.15 23.06 0.14 18.4 5.1
BX1120 12:36:07.62 62:14:16.6 0.169 ... GAL 24.64 0.20 0.43 0.10 1.31 0.22 ... ... ... ... 24.95 0.21 ... ... ... ... ... ... ... ...
BX1121 12:36:13.24 62:13:39.6 1.878 1.878 GAL 23.80 0.14 0.13 0.05 0.46 0.05 ... ... ... ... 21.77 0.07 21.78 0.07 22.07 0.14 22.22 0.14 55.5 7.8
BX1125 12:36:25.00 62:12:23.6 2.222 ... GAL 25.20 0.18 0.18 0.10 0.94 0.18 >25.0 ... >24.4 ... 24.00 0.14 24.37 0.24 ... ... ... ... ... ...
BX1126 12:36:11.91 62:13:58.7 ... :1.942 GAL 24.59 0.20 0.07 0.08 0.32 0.07 ... ... ... ... 23.61 0.16 23.74 0.25 ... ... ... ... ... ...
BX1129 12:36:56.94 62:08:48.7 ... 1.973 GAL 22.80 0.13 0.21 0.04 0.58 0.05 ... ... ... ... 21.52 0.07 21.60 0.07 21.46 0.09 22.00 0.13 104.4 10.3
BX1130 12:36:33.17 62:11:34.1 0.080 ... GAL 20.65 0.10 0.30 0.03 0.84 0.32 20.50 0.15 20.20 0.15 21.05 0.07 20.99 0.07 21.15 0.07 21.57 0.07 152.8 13.7
BX1132 12:36:03.91 62:15:08.3 ... :2.112 GAL 24.41 0.17 0.45 0.09 0.98 0.15 ... ... ... ... 22.72 0.07 22.64 0.07 22.53 0.13 ... ... ... ...
BX1140 12:36:08.51 62:14:48.0 1.487 ... GAL 24.69 0.20 0.10 0.08 0.36 0.07 ... ... ... ... 22.62 0.08 22.74 0.12 22.71 0.32 ... ... 9.1 2.9
BX1145 12:36:10.12 62:14:49.2 ... 2.325 GAL 25.40 0.18 0.17 0.10 0.51 0.11 ... ... ... ... 24.13 0.15 24.23 0.15 ... ... ... ... ... ...
BX1157 12:36:18.30 62:14:09.1 2.083 2.078 GAL 24.14 0.17 0.14 0.07 0.34 0.06 ... ... ... ... 21.99 0.07 22.00 0.07 21.62 0.16 21.84 0.22 ... ...
BX1161 12:36:59.39 62:09:21.9 ... 1.891 GAL 23.71 0.14 0.37 0.06 0.59 0.09 ... ... ... ... 21.85 0.07 21.87 0.07 22.24 0.15 22.47 0.19 23.3 5.3
BX1164 12:36:24.20 62:13:32.6 2.598 2.588 GAL 24.49 0.17 0.22 0.08 0.85 0.16 >25.0 ... >24.4 ... 24.05 0.16 24.43 0.21 ... ... ... ... ... ...
BX1166 12:36:20.32 62:14:04.9 1.334 ... GAL 24.54 0.20 0.09 0.08 0.30 0.07 22.95 0.24 23.13 0.32 23.28 0.18 23.55 0.35 ... ... ... ... 12.5 3.6
BX1169 12:36:28.27 62:13:15.3 ... 1.871 GAL 23.82 0.14 0.14 0.05 0.43 0.05 23.04 0.22 22.30 0.19 22.47 0.07 22.45 0.07 22.54 0.21 23.14 0.33 40.7 7.7
BX1170 12:36:31.94 62:12:51.8 2.445 2.441 GAL 24.26 0.17 0.35 0.08 1.04 0.15 23.23 0.24 22.58 0.24 22.38 0.07 22.49 0.12 22.06 0.30 ... ... 32.9 6.1
BX1172 12:36:54.35 62:10:18.3 2.811 2.802 GAL 24.50 0.20 0.55 0.10 1.19 0.20 >25.0 ... >24.4 ... 24.05 0.24 24.31 0.23 ... ... ... ... ... ...
BX1174 12:36:47.82 62:11:06.1 2.349 ... GAL 24.37 0.17 0.19 0.07 0.49 0.07 24.40 0.55 23.72 0.30 23.07 0.17 23.36 0.24 ... ... ... ... ... ...
BX1178 12:36:33.52 62:12:51.8 0.000 0.000 STAR 23.23 0.11 0.01 0.04 0.42 0.04 23.38 0.34 22.64 0.15 24.01 0.24 ... ... ... ... ... ... ... ...
BX1183 12:37:08.51 62:08:54.7 2.043 :2.039 GAL 24.67 0.20 0.37 0.09 1.00 0.18 ... ... ... ... 23.25 0.15 23.51 0.34 ... ... ... ... ... ...
BX1185 12:36:12.60 62:15:30.0 2.207 2.203 GAL 24.99 0.20 0.47 0.10 0.96 0.18 ... ... ... ... 22.54 0.07 22.46 0.08 22.41 0.15 22.52 0.19 44.1 6.8
BX1186 12:36:13.20 62:15:26.2 ... 2.079 GAL 25.02 0.18 0.22 0.10 0.53 0.11 ... ... ... ... 24.66 0.25 24.53 0.34 ... ... ... ... ... ...
BX1192 12:36:16.83 62:15:14.3 ... 1.996 GAL 24.22 0.17 0.15 0.07 0.86 0.11 ... ... ... ... 21.52 0.07 21.56 0.07 21.47 0.15 21.67 0.22 111.6 10.7
BX1197 12:36:18.89 62:15:06.8 2.599 2.587 GAL 24.13 0.17 0.17 0.07 0.80 0.11 >25.0 ... >24.4 ... 22.73 0.12 22.76 0.17 ... ... ... ... 31.9 6.8
BX1201 12:36:14.13 62:15:41.8 ... 2.000 GAL 24.00 0.17 0.18 0.07 0.71 0.11 ... ... ... ... 22.94 0.07 22.99 0.07 23.04 0.27 ... ... 29.0 5.5
BX1204 12:36:21.73 62:14:52.6 2.209 2.200 GAL 24.27 0.17 0.32 0.08 1.13 0.14 23.27 0.27 22.38 0.22 22.51 0.07 22.62 0.07 22.76 0.15 23.21 0.28 15.8 4.4
BX1208 12:36:41.67 62:12:38.7 2.589 ... GAL 24.44 0.17 0.30 0.08 0.79 0.16 23.66 0.28 23.99 0.39 23.76 0.13 24.17 0.32 ... ... ... ... ... ...
BX1209 12:36:37.07 62:13:11.8 0.348 ... GAL 24.63 0.20 0.30 0.09 0.88 0.16 >25.0 ... 23.07 0.31 23.96 0.12 23.93 0.13 ... ... ... ... 13.1 5.4
BX1214 12:36:44.65 62:12:27.2 ... :1.879 GAL 23.99 0.14 0.23 0.06 0.60 0.09 22.67 0.17 22.10 0.17 22.05 0.07 21.96 0.07 21.97 0.08 22.39 0.14 46.9 7.0
BX1217 12:37:08.47 62:09:47.1 ... :2.170 GAL 24.73 0.20 0.27 0.09 0.89 0.15 23.40 0.26 22.82 0.28 23.23 0.07 23.24 0.09 23.27 0.30 23.44 0.33 ... ...
BX1218 12:36:41.69 62:12:58.0 ... :2.054 GAL 23.88 0.14 0.11 0.05 0.35 0.05 23.23 0.22 22.50 0.22 22.40 0.07 22.40 0.12 22.67 0.19 22.97 0.33 26.2 5.3
BX1220 12:36:30.85 62:14:18.2 0.136 0.136 GAL 24.86 0.20 0.41 0.10 0.81 0.15 23.51 0.24 22.45 0.20 21.92 0.07 21.91 0.07 21.99 0.07 22.56 0.13 ... ... 
BX1222 12:37:02.99 62:10:34.1 2.446 2.438 GAL 24.53 0.20 0.26 0.09 0.75 0.16 >25.0 ... 24.14 0.38 24.43 0.35 24.41 0.32 ... ... ... ... ... ...
BX1223 12:36:18.22 62:15:51.6 :1.865 ... GAL 25.07 0.18 0.25 0.10 0.48 0.08 23.55 0.26 21.81 0.24 21.17 0.07 20.92 0.07 20.51 0.07 20.79 0.14 307.4 17.6
BX1228 12:36:20.19 62:15:40.6 1.999 1.995 GAL 24.03 0.17 0.39 0.08 0.65 0.09 23.12 0.27 23.33 0.30 22.94 0.08 23.10 0.11 23.05 0.22 ... ... 14.7 4.1
BX1229 12:36:33.23 62:14:11.0 1.343 1.343 GAL 23.80 0.14 0.12 0.05 0.36 0.05 23.06 0.22 22.57 0.22 22.42 0.07 22.40 0.09 22.31 0.22 22.34 0.28 48.4 9.4
BX1233 12:36:36.76 62:13:51.3 2.856 ... GAL 24.67 0.20 0.37 0.09 0.86 0.15 >25.0 ... 23.37 0.35 22.75 0.07 22.61 0.07 22.20 0.09 ... ... ... ...
BX1238 12:36:54.39 62:11:55.4 ... 2.261 GAL 24.57 0.20 0.30 0.09 0.65 0.11 24.00 0.33 23.33 0.35 22.97 0.07 22.91 0.07 23.21 0.20 ... ... ... ...
BX1240 12:37:06.77 62:10:23.1 ... 2.282 GAL 24.01 0.17 0.14 0.07 0.68 0.09 24.06 0.55 23.63 0.39 23.19 0.11 23.19 0.17 ... ... ... ... ... ...
BX1243 12:37:06.66 62:10:35.2 ... :2.037 GAL 23.99 0.14 0.27 0.06 0.52 0.09 23.21 0.22 22.99 0.23 22.68 0.07 22.71 0.15 22.67 0.22 ... ... ... ...
BX1244 12:37:02.55 62:11:05.0 ... 1.012 GAL 23.68 0.14 0.07 0.05 0.27 0.04 >25.0 ... >24.4 ... 22.35 0.09 22.48 0.23 22.70 0.32 ... ... 35.7 6.2
BX1245 12:36:16.28 62:16:30.4 2.097 2.089 GAL 23.82 0.14 -0.05 0.05 0.34 0.05 ... ... ... ... 22.91 0.08 22.91 0.11 ... ... ... ... 18.8 4.6
BX1250 12:36:32.11 62:14:50.9 1.856 1.853 GAL 24.68 0.20 0.04 0.08 0.40 0.07 24.06 0.34 23.39 0.35 22.86 0.07 22.86 0.07 22.95 0.13 ... ... ... ...
BX1252 12:37:07.71 62:10:37.6 ... 2.931 GAL 24.12 0.17 0.60 0.12 1.57 0.23 24.56 0.63 23.72 0.39 23.53 0.21 ... ... ... ... ... ... ... ...
BX1253 12:36:23.62 62:15:55.9 ... 1.933 GAL 24.51 0.20 0.18 0.08 0.38 0.07 >25.0 ... >24.4 ... 22.49 0.07 22.53 0.07 23.13 0.20 23.18 0.33 ... ...
BX1260 12:37:13.31 62:10:14.9 ... :1.714 GAL 24.98 0.20 0.50 0.10 1.02 0.18 22.97 0.26 21.60 0.23 21.51 0.07 21.45 0.07 21.34 0.08 21.83 0.11 105.7 10.4
BX1264 12:37:09.38 62:10:46.3 2.942 ... GAL 24.76 0.20 0.14 0.08 0.80 0.16 >25.0 ... 23.75 0.36 ... ... ... ... ... ... ... ... ... ...
BX1265 12:36:33.35 62:15:04.4 2.437 2.431 GAL 23.93 0.14 0.17 0.05 1.02 0.11 24.27 0.50 22.74 0.22 23.20 0.07 23.27 0.07 23.42 0.26 23.33 0.36 ... ...
BX1267 12:36:22.67 62:16:21.6 1.996 1.996 GAL 23.90 0.14 0.13 0.05 0.51 0.09 22.84 0.19 22.17 0.18 23.45 0.30 ... ... ... ... ... ... 48.7 7.2
BX1269 12:37:10.37 62:10:49.2 ... 2.275 GAL 23.53 0.14 0.45 0.08 1.00 0.08 22.97 0.22 21.96 0.19 21.85 0.07 21.78 0.08 21.77 0.20 22.15 0.22 89.1 9.5
BX1270 12:36:51.42 62:13:00.6 0.089 0.089 GAL 22.93 0.13 0.28 0.04 0.95 0.05 22.81 0.25 22.89 0.34 23.97 0.07 24.35 0.10 ... ... ... ... ... ...
BX1274 12:37:11.35 62:10:44.2 2.599 2.594 GAL 24.29 0.17 0.25 0.08 0.93 0.15 24.02 0.27 23.87 0.39 22.80 0.16 23.02 0.24 ... ... ... ... 26.6 5.2
BX1277 12:37:18.60 62:09:55.5 ... 2.268 GAL 23.87 0.14 0.14 0.05 0.61 0.09 22.89 0.21 23.08 0.23 23.11 0.07 23.28 0.13 ... ... ... ... 27.0 5.8
BX1279 12:36:19.45 62:17:01.1 0.995 ... GAL 24.79 0.20 -0.19 0.08 0.19 0.06 >25.0 ... >24.4 ... 23.79 0.18 24.15 0.17 ... ... ... ... 40.7 8.9
BX1281 12:37:03.39 62:11:53.5 ... 2.410 GAL 25.16 0.18 0.32 0.10 0.70 0.15 >25.0 ... 23.89 0.38 23.84 0.15 24.11 0.26 ... ... ... ... 13.4 3.9
BX1283 12:37:16.29 62:10:23.3 ... 2.427 GAL 24.59 0.20 0.24 0.09 0.60 0.11 23.46 0.31 22.72 0.28 22.69 0.08 22.69 0.08 23.31 0.21 23.18 0.36 ... ...
BX1284 12:36:44.08 62:14:09.9 2.276 2.270 GAL 24.37 0.17 0.01 0.07 0.61 0.09 23.77 0.28 22.97 0.26 23.28 0.12 23.33 0.17 23.10 0.28 ... ... ... ...
BX1287 12:36:20.64 62:16:57.9 ... 1.675 GAL 23.05 0.11 0.05 0.04 0.34 0.04 22.17 0.15 22.58 0.21 22.60 0.07 22.50 0.08 22.68 0.12 23.27 0.36 35.1 6.4
BX1288 12:37:11.14 62:11:04.5 2.301 ... GAL 24.16 0.17 0.10 0.07 0.58 0.09 23.29 0.27 23.50 0.30 23.15 0.08 23.31 0.10 23.57 0.29 ... ... ... ...
BX1289 12:36:33.67 62:15:32.9 ... 2.488 GAL 24.15 0.17 0.34 0.08 1.16 0.12 23.47 0.28 22.64 0.26 22.76 0.07 22.77 0.07 22.90 0.13 22.91 0.16 18.8 4.5
BX1290 12:36:35.55 62:15:21.8 2.980 ... GAL 24.69 0.20 0.39 0.09 0.79 0.15 >25.0 ... >24.4 ... 23.81 0.28 24.16 0.30 ... ... ... ... ... ...
BX1291 12:37:00.11 62:12:25.2 ... 2.052 GAL 23.56 0.14 0.30 0.06 0.80 0.07 23.49 0.27 23.17 0.25 23.05 0.14 23.15 0.12 23.19 0.24 23.71 0.34 22.4 5.3
BX1293 12:36:46.52 62:14:07.5 0.128 ... GAL 24.22 0.17 0.33 0.08 0.67 0.11 23.53 0.29 23.43 0.29 21.07 0.07 21.09 0.07 21.06 0.07 20.79 0.07 199.2 14.5
BX1296 12:36:20.91 62:17:09.5 1.989 1.988 GAL 24.15 0.17 0.26 0.08 0.59 0.09 22.82 0.21 21.75 0.19 21.19 0.07 20.96 0.07 20.67 0.09 21.00 0.14 263.7 16.4
BX1297 12:37:13.08 62:11:02.2 ... 2.274 GAL 24.53 0.20 0.35 0.09 0.82 0.16 23.25 0.26 22.00 0.22 21.89 0.07 21.85 0.07 21.76 0.12 22.19 0.23 ... ...
BX1299 12:36:53.24 62:13:22.2 1.654 1.649 GAL 23.49 0.11 0.36 0.05 0.61 0.07 23.38 0.21 22.32 0.17 22.94 0.08 22.96 0.07 23.49 0.26 ... ... 18.7 5.1
BX1300 12:36:54.76 62:13:14.7 :2.288 :2.288 GAL 24.55 0.20 0.21 0.09 0.65 0.11 24.08 0.33 23.34 0.35 22.93 0.14 23.06 0.19 ... ... ... ... ... ...
BX1303 12:37:11.20 62:11:18.7 2.305 2.304 GAL 24.72 0.20 0.11 0.08 0.81 0.16 24.24 0.33 22.85 0.28 23.55 0.18 23.35 0.14 ... ... ... ... 15.1 4.0
BX1305 12:36:50.12 62:14:01.0 2.238 2.231 GAL 24.77 0.20 0.14 0.08 0.72 0.16 23.35 0.24 23.00 0.30 22.80 0.09 22.76 0.11 22.68 0.26 22.76 0.31 73.1 8.9
BX1307 12:36:48.33 62:14:16.7 ... 2.002 GAL 23.30 0.11 0.20 0.05 0.74 0.07 22.69 0.17 21.83 0.14 21.69 0.07 21.61 0.07 21.34 0.09 21.44 0.26 145.5 12.2
BX1311 12:36:30.54 62:16:26.1 2.490 2.479 GAL 23.29 0.11 0.21 0.05 0.81 0.07 22.94 0.17 22.30 0.17 22.65 0.10 22.74 0.12 22.60 0.17 ... ... 24.0 5.1
BX1312 12:37:02.27 62:12:43.2 0.107 0.107 GAL 22.72 0.13 0.46 0.06 1.04 0.05 22.32 0.12 22.71 0.30 23.86 0.16 ... ... ... ... ... ... 45.4 9.2
BX1313 12:37:04.04 62:12:33.8 2.637 2.632 GAL 24.31 0.17 0.42 0.09 0.99 0.15 >25.0 ... >24.4 ... 23.68 0.07 23.71 0.25 ... ... ... ... ... ...
BX1315 12:36:30.10 62:16:35.9 ... 1.671 GAL 23.77 0.14 0.19 0.05 0.41 0.05 22.62 0.19 22.06 0.18 21.79 0.07 21.75 0.07 21.91 0.07 22.05 0.17 64.8 8.2
BX1316 12:37:20.70 62:10:40.7 2.088 ... GAL 24.26 0.17 0.20 0.08 0.55 0.09 23.16 0.24 22.41 0.22 22.04 0.07 21.99 0.09 21.79 0.22 ... ... ... ...
BX1317 12:36:25.36 62:17:08.0 1.792 1.787 GAL 23.28 0.11 0.16 0.04 0.41 0.04 22.44 0.15 21.78 0.14 22.26 0.07 22.25 0.07 22.32 0.14 22.50 0.17 53.9 7.7
BX1319 12:37:04.26 62:12:39.5 1.109 1.109 GAL 23.33 0.11 0.31 0.05 0.62 0.07 22.54 0.17 21.82 0.14 21.34 0.07 21.23 0.07 21.17 0.07 21.46 0.09 102.1 10.4
BX1321 12:36:48.31 62:14:26.5 0.139 ... --- 19.22 0.09 0.32 0.03 0.91 0.73 18.72 0.13 18.46 0.23 19.37 0.07 19.74 0.07 19.73 0.07 17.68 0.07 434.8 21.4
BX1322 12:37:06.54 62:12:24.9 2.449 2.438 GAL 23.72 0.14 0.31 0.06 0.57 0.09 24.01 0.50 22.77 0.23 23.25 0.14 23.28 0.16 ... ... ... ... 31.9 6.0
BX1324 12:37:12.95 62:11:44.5 1.821 1.815 GAL 24.38 0.17 0.46 0.09 1.03 0.15 22.85 0.19 22.15 0.20 21.79 0.07 21.70 0.07 21.90 0.13 22.09 0.16 143.0 12.2
BX1326 12:36:35.71 62:16:14.9 2.984 ... GAL 24.49 0.17 0.40 0.09 0.73 0.16 >25.0 ... 23.90 0.30 23.81 0.12 24.17 0.18 ... ... ... ... ... ...
BX1327 12:36:57.51 62:13:44.2 2.209 ... GAL 24.05 0.17 0.21 0.08 0.44 0.06 23.13 0.27 22.51 0.26 22.92 0.07 23.00 0.07 22.98 0.16 23.45 0.23 23.3 5.2
BX1329 12:36:54.62 62:14:07.7 ... :1.987 GAL 24.69 0.20 -0.04 0.08 0.45 0.07 23.95 0.34 23.79 0.35 24.46 0.25 ... ... ... ... ... ... 8.2 2.5
BX1330 12:36:48.91 62:14:50.9 ... 2.363 GAL 23.73 0.14 0.05 0.05 0.61 0.07 23.66 0.27 22.72 0.23 22.91 0.07 22.95 0.07 22.86 0.11 ... ... 24.8 5.4
BX1332 12:37:17.13 62:11:39.9 2.218 2.209 GAL 23.64 0.14 0.32 0.06 0.92 0.08 23.35 0.22 22.50 0.23 22.50 0.08 22.53 0.11 22.41 0.13 ... ... 29.7 5.6
BX1334 12:36:46.64 62:15:17.0 3.371 ... GAL 25.11 0.18 0.46 0.11 1.19 0.22 >25.0 ... 23.22 0.29 ... ... ... ... ... ... ... ... ... ...
BX1335 12:36:44.69 62:15:31.2 ... :2.453 AGN? 25.15 0.18 0.28 0.10 0.94 0.18 23.74 0.26 22.84 0.24 22.90 0.07 22.89 0.07 22.67 0.15 22.88 0.15 19.3 4.6
BX1339 12:36:25.09 62:17:56.8 1.993 1.984 GAL 24.60 0.20 -0.05 0.08 0.48 0.07 ... ... ... ... 23.06 0.09 23.03 0.12 22.63 0.31 ... ... ... ...
BX1343 12:37:08.77 62:12:57.8 ... 2.268 GAL 23.98 0.14 0.17 0.05 0.82 0.11 22.88 0.19 22.57 0.19 22.45 0.07 22.51 0.07 22.45 0.34 ... ... 21.0 5.4
BX1348 12:37:05.84 62:13:29.3 1.923 1.919 GAL 24.76 0.20 0.05 0.08 0.29 0.06 23.84 0.33 23.89 0.35 23.88 0.23 ... ... ... ... ... ... 24.8 5.7
BX1349 12:36:57.27 62:14:29.7 ... 1.873 GAL 24.29 0.17 0.41 0.09 0.74 0.16 22.93 0.21 22.18 0.21 21.61 0.07 21.45 0.07 21.49 0.09 21.68 0.09 104.8 10.4
BX1350 12:37:05.50 62:13:34.6 ... :2.830 GAL 24.56 0.20 0.45 0.10 1.14 0.20 >25.0 ... >24.4 ... ... ... ... ... ... ... ... ... ... ...
BX1351 12:36:59.40 62:14:04.7 0.089 0.089 GAL 20.17 0.10 0.45 0.20 1.01 0.46 19.69 0.20 19.83 0.19 21.53 0.07 21.90 0.07 21.98 0.07 21.55 0.07 ... ...
BX1353 12:36:31.15 62:17:39.9 ... :2.505 GAL 24.28 0.17 0.24 0.08 0.61 0.11 22.92 0.21 22.03 0.20 21.82 0.07 21.75 0.07 21.92 0.20 22.14 0.22 65.7 8.4
BX1354 12:37:17.25 62:12:20.3 2.088 2.088 GAL 24.98 0.20 -0.10 0.08 0.38 0.07 >25.0 ... >24.4 ... 24.50 0.20 ... ... ... ... ... ... ... ...
BX1355 12:36:43.16 62:16:20.1 ... 2.307 GAL 24.09 0.17 0.13 0.07 1.07 0.11 23.77 0.27 22.98 0.30 22.34 0.07 22.53 0.11 22.94 0.15 ... ... ... ...
BX1358 12:36:59.46 62:14:27.7 2.943 ... GAL 24.83 0.20 0.49 0.10 1.45 0.22 >25.0 ... 23.73 0.36 24.11 0.12 24.25 0.11 ... ... ... ... ... ...
BX1361 12:36:30.47 62:17:53.9 ... :1.849 GAL 25.48 0.18 -0.04 0.09 0.22 0.07 >25.0 ... 23.43 0.26 24.22 0.20 ... ... ... ... ... ... ... ...
BX1362 12:36:42.57 62:16:29.4 ... 1.664 GAL 24.55 0.20 0.05 0.08 0.28 0.06 23.56 0.33 22.83 0.30 22.08 0.07 22.34 0.07 ... ... ... ... ... ...
BX1363 12:37:27.40 62:11:12.7 ... 2.297 GAL 23.82 0.14 0.33 0.06 0.76 0.11 22.89 0.21 22.15 0.18 22.58 0.07 22.59 0.07 22.52 0.14 22.76 0.29 58.8 7.8
BX1364 12:37:23.74 62:11:41.2 ... 2.183 GAL 24.27 0.17 0.22 0.08 0.74 0.11 23.56 0.28 22.82 0.26 22.65 0.07 22.64 0.12 22.78 0.19 23.14 0.31 11.5 3.7
BX1368 12:36:48.24 62:15:56.2 2.446 2.440 GAL 23.79 0.14 0.30 0.06 0.96 0.11 23.34 0.22 22.45 0.22 22.35 0.07 22.60 0.16 22.43 0.29 22.40 0.33 71.0 8.7
BX1371 12:37:16.57 62:12:45.2 0.947 ... GAL 24.23 0.17 0.30 0.08 0.95 0.15 23.84 0.27 23.79 0.19 24.49 0.24 24.95 0.35 ... ... ... ... ... ...
BX1374 12:36:57.90 62:15:07.0 0.116 0.116 GAL 23.80 0.14 0.26 0.06 0.88 0.11 23.27 0.22 23.41 0.15 24.13 0.13 ... ... ... ... ... ... ... ...
BX1376 12:36:52.96 62:15:45.5 2.434 2.426 GAL 24.48 0.17 0.01 0.07 0.70 0.11 24.05 0.27 23.95 0.39 23.93 0.09 24.05 0.18 ... ... ... ... ... ...
BX1378 12:37:02.02 62:14:43.4 ... 1.971 GAL 23.90 0.14 0.33 0.06 0.66 0.09 23.14 0.22 22.75 0.23 22.42 0.07 22.40 0.07 22.43 0.10 23.15 0.18 29.4 5.5
BX1387 12:36:56.32 62:15:52.4 ... 2.324 GAL 24.77 0.20 0.17 0.08 0.61 0.11 23.72 0.31 23.89 0.35 23.61 0.08 23.60 0.08 23.40 0.31 ... ...  15.2 4.5
BX1388 12:36:44.84 62:17:15.8 ... 2.032 GAL 24.55 0.20 0.27 0.09 0.99 0.15 22.63 0.30 21.77 0.22 21.55 0.07 21.43 0.07 21.23 0.07 21.54 0.13 151.7 12.3
BX1391 12:37:13.87 62:13:54.9 ... 1.906 GAL 24.06 0.17 0.35 0.08 0.57 0.09 23.14 0.27 22.98 0.30 22.46 0.07 22.45 0.07 22.52 0.09 23.19 0.19 ... ...
BX1392 12:37:25.92 62:12:06.4 0.089 ... GAL 21.58 0.05 0.37 0.02 0.94 0.34 21.27 0.16 21.23 0.19 22.48 0.07 22.85 0.07 23.35 0.30 23.04 0.15 ... ...
BX1397 12:37:04.12 62:15:09.8 ... 2.133 GAL 24.12 0.17 0.14 0.07 0.76 0.11 22.85 0.21 22.69 0.26 22.47 0.07 22.36 0.07 22.30 0.12 22.50 0.16 30.2 5.9
BX1399 12:37:18.30 62:13:32.6 ... 2.033 GAL 25.22 0.18 0.23 0.10 0.73 0.15 23.91 0.29 23.49 0.33 22.73 0.10 22.84 0.13 22.51 0.31 ... ... 20.9 5.0
BX1400 12:37:06.09 62:15:01.5 :3.239 ... GAL 23.77 0.14 0.52 0.08 1.21 0.12 23.17 0.22 23.41 0.43 23.79 0.09 24.10 0.11 ... ... ... ... ... ...
BX1401 12:37:02.93 62:15:22.5 ... 2.481 GAL 23.47 0.11 0.41 0.07 0.87 0.07 22.38 0.14 21.73 0.13 21.76 0.07 21.57 0.07 21.35 0.10 21.60 0.13 41.2 6.8
BX1403 12:37:25.12 62:12:49.5 ... :1.706 GAL 24.63 0.20 0.32 0.09 0.52 0.11 >25.0 ... >24.4 ... 22.85 0.10 22.82 0.16 ... ... ... ... 15.4 4.3
BX1408 12:36:57.40 62:16:18.2 ... 2.482 GAL 24.83 0.20 0.64 0.14 1.47 0.22 24.13 0.34 22.68 0.25 22.49 0.07 22.38 0.07 22.28 0.11 22.63 0.12 31.4 6.1
BX1409 12:36:47.41 62:17:28.7 ... 2.237 GAL 24.66 0.20 0.49 0.10 1.17 0.20 23.28 0.26 21.89 0.22 22.23 0.07 22.22 0.08 22.10 0.18 22.34 0.20 52.1 7.4
BX1420 12:36:50.87 62:17:12.4 ... 2.133 GAL 23.79 0.14 0.45 0.08 1.01 0.11 22.84 0.21 22.34 0.19 22.06 0.07 22.13 0.07 ... ... ... ... 18.5 4.5
BX1425 12:37:17.96 62:14:17.6 ... 1.864 GAL 24.65 0.20 0.02 0.08 0.28 0.06 23.44 0.26 23.66 0.36 23.30 0.07 23.28 0.07 23.50 0.33 ... ... ... ...
BX1427 12:37:33.28 62:12:33.8 ... 2.548 GAL 24.54 0.20 0.39 0.09 0.85 0.16 ... ... ... ... 22.98 0.08 22.97 0.08 22.82 0.21 ... ... 8.3 2.2
BX1431 12:36:58.48 62:16:45.5 2.006 1.996 GAL 24.00 0.17 0.09 0.07 0.45 0.06 >25.0 ... 23.13 0.29 23.11 0.16 23.25 0.34 ... ... ... ... ... ...
BX1434 12:37:16.80 62:14:38.8 ... 1.994 GAL 24.49 0.17 0.26 0.08 0.51 0.11 23.62 0.27 23.21 0.28 23.14 0.19 23.18 0.27 ... ... ... ... ... ...
BX1439 12:36:53.66 62:17:24.3 2.191 2.186 GAL 23.90 0.14 0.26 0.06 0.79 0.11 22.78 0.19 21.54 0.16 21.91 0.07 21.82 0.09 21.82 0.12 22.05 0.21 85.3 9.4
BX1443 12:36:44.87 62:18:37.9 ... 1.684 GAL 23.33 0.11 0.31 0.05 0.57 0.07 ... ... ... ... 20.85 0.07 20.67 0.07 20.81 0.07 20.93 0.07 194.0 14.0
BX1446 12:36:43.42 62:18:55.3 2.326 2.315 GAL 24.21 0.17 0.16 0.07 0.71 0.11 ... ... ... ... 23.08 0.13 23.00 0.15 ... ... ... ... ... ...
BX1451 12:37:13.22 62:15:31.7 ... 2.245 GAL 24.58 0.20 0.40 0.10 0.86 0.16 23.54 0.31 22.84 0.30 22.37 0.10 22.23 0.08 22.36 0.28 22.47 0.28 36.0 6.1
BX1458 12:37:26.95 62:14:03.6 ... 1.864 GAL 24.84 0.20 0.35 0.09 0.68 0.11 23.19 0.28 23.05 0.28 22.63 0.13 22.78 0.23 ... ... ... ... 52.4 7.5
BX1460 12:36:56.80 62:17:25.5 3.137 3.131 GAL 24.70 0.20 0.41 0.10 1.30 0.22 24.39 0.32 23.68 0.36 23.30 0.12 23.72 0.21 23.18 0.35 ... ... ... ...
BX1461 12:36:49.54 62:18:33.2 2.107 2.107 GAL 24.77 0.20 0.23 0.09 0.63 0.11 ... ... ... ... 23.54 0.11 23.48 0.08 ... ... 23.77 0.36 ... ...
BX1476 12:37:19.55 62:15:20.8 1.930 1.927 GAL 25.19 0.18 0.15 0.10 0.37 0.08 >25.0 ... >24.4 ... 22.46 0.07 23.04 0.11 ... ... ... ... ... ...
BX1479 12:37:15.42 62:16:03.9 2.383 2.371 GAL 24.39 0.17 0.16 0.07 0.79 0.16 23.77 0.28 23.12 0.28 23.03 0.12 23.08 0.17 22.68 0.34 ... ... 10.9 3.6
BX1480 12:37:25.43 62:14:56.2 ... 2.545 GAL 24.28 0.17 0.53 0.09 1.13 0.14 24.06 0.27 23.32 0.29 22.65 0.08 22.54 0.09 22.52 0.19 22.80 0.28 18.3 4.3
BX1485 12:37:28.12 62:14:39.9 ... 2.548 GAL 23.29 0.11 0.35 0.05 0.96 0.08 22.96 0.17 22.02 0.16 21.36 0.07 21.32 0.09 21.19 0.16 21.30 0.17 315.9 17.9
BX1495 12:37:24.88 62:15:22.4 2.251 2.244 GAL 24.98 0.20 0.20 0.09 0.73 0.15 >25.0 ... 23.32 0.30 23.48 0.23 23.40 0.27 ... ... ... ... ... ...
BX1501 12:37:41.58 62:13:22.2 1.879 1.875 GAL 23.78 0.14 0.16 0.05 0.46 0.05 ... ... ... ... 22.19 0.09 22.16 0.09 22.28 0.21 22.74 0.36 43.3 7.1
BX1504 12:37:41.90 62:13:33.7 2.869 2.858 GAL 24.34 0.17 0.52 0.09 1.42 0.17 ... ... ... ... 23.75 0.22 23.71 0.13 23.55 0.34 ... ... ... ...
BX1505 12:36:59.12 62:18:35.8 1.012 ... GAL 24.49 0.17 0.11 0.07 0.34 0.07 ... ... ... ... 22.93 0.10 22.94 0.14 22.57 0.32 22.00 0.21 256.2 16.2
BX1510 12:37:27.13 62:15:28.3 ... :2.072 GAL 24.90 0.20 0.15 0.08 0.57 0.11 23.54 0.26 23.98 0.35 23.52 0.15 23.50 0.25 ... ... ... ... ... ...
BX1514 12:37:14.93 62:16:59.8 ... 2.135 GAL 24.90 0.20 0.29 0.09 0.56 0.11 23.48 0.24 >24.4 ... 22.68 0.09 22.51 0.08 22.96 0.34 22.80 0.25 22.2 5.0
BX1525 12:37:24.15 62:16:11.6 1.689 1.689 GAL 24.15 0.17 0.28 0.08 0.56 0.09 22.44 0.25 21.56 0.18 21.59 0.07 21.41 0.07 21.55 0.12 21.60 0.11 120.4 11.1
BX1529 12:37:01.68 62:18:48.6 0.232 ... GAL 24.31 0.17 0.27 0.08 0.51 0.11 ... ... ... ... ... ... ... ... ... ... ... ... ... ...
BX1530 12:37:22.85 62:16:27.6 ... 2.421 GAL 24.40 0.17 0.25 0.08 0.84 0.16 24.18 0.27 23.19 0.28 23.41 0.15 23.33 0.17 ... ... 22.83 0.33 ... ...
BX1535 12:37:07.18 62:18:30.1 ... 2.299 GAL 24.31 0.17 0.33 0.08 0.97 0.15 ... ... ... ... 23.18 0.07 23.17 0.09 23.27 0.35 23.46 0.26 ... ...
BX1542 12:36:55.06 62:20:05.2 1.018 ... GAL 24.72 0.20 0.11 0.08 0.31 0.07 ... ... ... ... 23.34 0.19 23.70 0.32 ... ... ... ... ... ...
BX1544 12:37:14.85 62:17:47.3 ... :2.486 GAL 24.27 0.17 0.24 0.08 1.13 0.14 ... ... ... ... ... ... ... ... ... ... ... ... ... ...
BX1548 12:37:00.49 62:19:30.3 0.223 ... GAL 23.79 0.14 0.46 0.08 0.89 0.11 ... ... ... ... 23.95 0.17 24.71 0.31 ... ... ... ... ... ...
BX1557 12:37:27.17 62:16:31.7 ... 1.776 GAL 23.74 0.14 0.31 0.06 0.80 0.11 22.99 0.22 23.00 0.23 21.64 0.07 21.73 0.07 21.29 0.08 22.85 0.20 167.9 13.0
BX1559 12:37:29.41 62:15:40.1 ... 2.408 GAL 24.19 0.17 0.07 0.07 0.59 0.09 23.84 0.27 23.53 0.30 23.10 0.28 23.08 0.18 ... ... ... ... 85.8 9.7
BX1564 12:37:23.47 62:17:20.0 ... 2.218 GAL 23.28 0.11 0.27 0.05 1.01 0.08 22.21 0.14 21.44 0.13 21.77 0.07 21.69 0.07 21.57 0.10 21.98 0.20 74.8 8.9
BX1567 12:37:23.17 62:17:23.9 ... 2.225 GAL 23.50 0.14 0.18 0.05 1.05 0.08 22.31 0.19 22.00 0.19 21.96 0.07 21.86 0.07 21.79 0.11 22.03 0.19 34.1 6.2
BX1568 12:36:54.06 62:20:48.1 ... 1.787 GAL 23.46 0.11 0.08 0.04 0.44 0.05 ... ... ... ... 22.68 0.08 22.63 0.09 22.68 0.23 23.30 0.26 25.5 5.9
BX1572 12:36:58.51 62:20:29.3 ... 1.782 GAL 24.32 0.17 0.25 0.08 0.59 0.11 ... ... ... ... 23.43 0.07 23.47 0.07 23.63 0.31 ... ... ... ...
BX1574 12:37:25.95 62:17:10.1 ... 1.808 GAL 24.24 0.17 0.22 0.08 0.66 0.09 22.66 0.19 22.33 0.22 22.00 0.07 21.90 0.07 22.08 0.14 22.12 0.19 55.3 7.6
BX1579 12:37:38.93 62:15:41.0 0.190 ... GAL 22.98 0.13 0.38 0.04 0.62 0.05 ... ... ... ... 23.65 0.24 24.17 0.26 ... ... ... ... 58.1 8.1
BX1586 12:37:24.91 62:17:40.8 ... :1.901 GAL 24.44 0.17 0.41 0.09 0.82 0.16 23.54 0.27 23.10 0.28 23.02 0.17 23.02 0.12 ... ... ... ... 22.5 5.2
BX1588 12:37:02.54 62:20:20.9 ... 2.221 GAL 23.22 0.11 0.30 0.05 1.17 0.09 >25.0 ... >24.4 ... 21.58 0.07 21.48 0.07 21.24 0.11 21.52 0.20 129.7 11.6
BX1591 12:37:28.21 62:17:22.6 2.050 2.048 GAL 24.45 0.17 0.21 0.08 0.52 0.11 23.03 0.19 22.97 0.26 23.17 0.08 23.24 0.07 23.49 0.26 ... ... 10.0 2.0
BX1605 12:37:21.51 62:18:30.6 1.977 1.970 GAL 23.89 0.14 -0.07 0.05 0.19 0.04 ... ... ... ... 23.29 0.07 23.36 0.17 ... ... ... ... ... ...
BX1616 12:37:32.75 62:17:27.6 ... 2.205 GAL 25.29 0.18 0.13 0.10 0.35 0.08 ... ... ... ... 23.79 0.30 ... ... ... ... ... ... ... ...
BX1617 12:37:04.16 62:20:50.8 2.323 2.317 GAL 25.15 0.18 0.15 0.10 0.68 0.11 ... ... ... ... 23.96 0.10 23.99 0.09 ... ... 23.37 0.31 ... ...
BX1630 12:37:25.95 62:18:32.5 2.222 2.217 GAL 24.35 0.17 0.03 0.07 0.52 0.09 ... ... ... ... 23.40 0.11 23.49 0.07 ... ... 23.54 0.32 ... ...
BX1636 12:37:20.03 62:19:23.1 2.306 2.295 GAL 24.08 0.17 0.44 0.09 1.16 0.14 ... ... ... ... 21.93 0.07 21.82 0.07 21.66 0.14 21.82 0.27 71.2 8.5
BX1637 12:37:04.82 62:21:11.5 2.487 ... AGN 24.92 0.20 -0.01 0.08 0.81 0.16 ... ... ... ... 23.38 0.29 22.76 0.21 21.84 0.18 20.93 0.15 109.4 10.8
BX1641 12:37:08.89 62:20:44.7 1.433 ... GAL 24.20 0.17 0.01 0.07 0.26 0.05 ... ... ... ... 23.79 0.10 23.93 0.16 ... ... ... ... ... ...
BX1642 12:37:32.40 62:17:50.8 2.010 2.004 GAL 24.29 0.17 0.25 0.08 0.46 0.07 ... ... ... ... 22.97 0.09 22.95 0.09 ... ... ... ... ... ...
BX1650 12:37:24.11 62:19:04.7 2.100 2.094 GAL 23.24 0.11 0.18 0.04 0.74 0.05 ... ... ... ... 22.10 0.07 22.05 0.07 21.95 0.11 22.42 0.24 37.5 6.5
BX1655 12:37:32.30 62:18:16.3 0.157 ... GAL 24.37 0.17 0.41 0.09 1.21 0.14 ... ... ... ... 24.55 0.09 24.92 0.22 ... ... ... ... ... ...
BX1669 12:37:48.40 62:16:34.8 0.118 ... GAL 23.24 0.11 0.35 0.05 0.96 0.08 ... ... ... ... 23.22 0.07 23.41 0.07 ... ... 23.44 0.34 ... ...
BX1676 12:37:36.68 62:18:02.1 0.188 ... GAL 23.49 0.11 0.42 0.07 0.80 0.07 ... ... ... ... 23.58 0.07 23.81 0.29 ... ... ... ... 51.0 9.3
BX1694 12:37:33.82 62:18:46.3 2.009 2.005 GAL 23.66 0.14 0.11 0.05 0.53 0.07 ... ... ... ... 22.50 0.07 22.58 0.07 22.28 0.11 ... ... 13.8 4.3
BX1708 12:37:32.65 62:19:10.6 ... 1.987 GAL 24.50 0.20 0.45 0.10 1.00 0.15 ... ... ... ... 21.46 0.07 21.23 0.07 21.03 0.07 21.34 0.08 208.3 14.6
BX1782 12:36:57.46 62:08:38.0 0.177 0.177 GAL 22.27 0.07 0.43 0.06 0.75 0.05 ... ... ... ... 22.64 0.15 23.17 0.23 ... ... ... ... 30.3 5.6
BX1790 12:36:59.31 62:09:31.2 ... 2.990 GAL 23.81 0.14 0.62 0.09 1.17 0.12 22.58 0.17 23.20 0.23 23.20 0.21 23.09 0.18 ... ... ... ... ... ...
BX1796 12:36:27.51 62:14:18.8 0.089 ... GAL 22.70 0.13 0.49 0.06 0.70 0.05 22.43 0.13 22.15 0.18 22.43 0.07 22.93 0.07 22.71 0.14 ... ... ... ...
BX1805 12:36:38.64 62:14:21.8 0.306 0.306 GAL 22.80 0.13 0.48 0.06 0.80 0.05 21.66 0.11 21.10 0.17 21.99 0.07 22.37 0.07 22.67 0.09 22.59 0.20 95.2 10.3
BX1808 12:36:59.54 62:12:14.2 ... :1.943 GAL 24.09 0.17 0.43 0.09 0.68 0.11 23.33 0.28 23.38 0.30 23.01 0.12 23.29 0.36 ... ... ... ... ... ...
BX1815 12:37:15.22 62:11:02.6 0.000 0.000 STAR 19.64 0.09 0.54 0.03 1.08 0.72 19.48 0.10 19.87 0.13 21.13 0.07 21.68 0.07 22.08 0.07 22.81 0.14 ... ...
BX1816 12:36:44.13 62:14:50.7 ... :2.095 GAL 24.25 0.17 0.53 0.09 0.87 0.16 23.16 0.24 22.00 0.20 21.42 0.07 21.26 0.07 21.25 0.11 21.62 0.21 ... ...
BX1817 12:36:23.27 62:16:43.2 1.862 1.858 GAL 24.54 0.20 0.46 0.10 0.76 0.15 23.66 0.33 22.69 0.28 21.65 0.07 21.77 0.09 21.75 0.31 ... ... 43.4 7.4
BX1820 12:37:19.43 62:11:13.8 ... 2.457 GAL 24.11 0.17 0.65 0.12 1.35 0.17 23.07 0.24 22.07 0.21 21.64 0.07 21.49 0.07 21.27 0.12 21.32 0.08 105.6 10.5
BX1821 12:37:12.63 62:12:10.4 ... 2.590 GAL 24.79 0.20 0.60 0.14 1.11 0.20 23.93 0.33 23.54 0.35 23.28 0.21 23.44 0.28 22.87 0.33 ... ... 15.1 4.8
BX1822 12:37:05.74 62:13:03.2 0.109 ... GAL 22.05 0.07 0.59 0.06 1.14 0.39 22.03 0.15 21.91 0.15 22.78 0.07 23.24 0.07 23.03 0.27 ... ... ... ...
BX1823 12:37:15.40 62:12:17.9 ... 1.818 GAL 24.65 0.20 0.49 0.10 0.78 0.15 22.24 0.24 21.33 0.23 20.88 0.07 20.76 0.07 20.78 0.09 21.02 0.14 127.4 11.4
BX1826 12:37:17.38 62:12:46.8 ... 2.929 GAL 24.67 0.20 0.52 0.10 1.02 0.18 23.99 0.34 23.78 0.35 23.49 0.13 23.52 0.27 ... ... ... ... 32.0 6.9
BX1827 12:36:56.63 62:15:19.0 1.988 ... GAL 24.84 0.20 0.56 0.10 1.12 0.20 24.48 0.32 23.28 0.32 23.42 0.09 23.46 0.13 ... ... ... ... ... ...
BX1828 12:37:16.22 62:13:24.3 ... :2.967 GAL 24.09 0.17 0.66 0.12 1.40 0.17 23.35 0.28 23.45 0.30 24.06 0.08 24.75 0.19 ... ... ... ... ... ...
BX1833 12:37:11.13 62:14:33.8 0.000 0.000 STAR 22.12 0.07 0.59 0.06 1.02 0.29 22.30 0.14 22.01 0.19 22.56 0.07 22.91 0.10 ... ... ... ... ... ...
BX1841 12:37:02.63 62:16:33.9 ... 2.373 GAL 24.70 0.20 0.47 0.10 1.04 0.18 23.46 0.26 23.12 0.30 22.57 0.12 22.81 0.10 22.80 0.26 ... ... ... ...
BX1848 12:37:25.86 62:14:42.4 2.648 ... GAL 25.05 0.18 0.45 0.11 0.81 0.15 >25.0 ... >24.4 ... 23.93 0.18 24.32 0.31 ... ... ... ... 12.4 3.7
BX1851 12:37:29.99 62:15:59.5 0.215 ... GAL 22.96 0.13 0.48 0.06 0.72 0.05 22.31 0.20 22.07 0.19 22.44 0.14 22.60 0.12 ... ... ... ... ... ...
BX1856 12:37:22.40 62:17:18.0 0.232 ... GAL 23.03 0.11 0.51 0.07 0.82 0.07 22.51 0.20 22.34 0.23 23.49 0.12 23.87 0.13 23.82 0.31 23.30 0.28 ... ...
BX1860 12:37:30.81 62:16:54.7 ... :2.504 GAL 24.80 0.20 0.51 0.10 0.85 0.15 >25.0 ... 23.71 0.36 22.73 0.12 22.75 0.12 22.57 0.22 ... ... 29.6 5.7
BX28 12:37:17.78 62:09:37.8 0.229 ... GAL 23.74 0.14 0.61 0.09 0.78 0.11 23.54 0.27 23.11 0.24 ... ... ... ... 22.71 0.09 22.45 0.07 ... ...
BX82 12:37:05.37 62:10:45.3 1.023 ... GAL 24.41 0.17 0.58 0.09 0.19 0.06 23.29 0.24 22.94 0.26 23.30 0.13 23.55 0.18 ... ... ... ... ... ...
BX84 12:37:13.74 62:10:42.0 2.166 2.161 GAL 24.15 0.17 0.22 0.08 0.80 0.11 >25.0 ... >24.4 ... 22.08 0.10 21.98 0.13 21.88 0.27 22.30 0.36 79.0 8.9
BX150 12:37:14.98 62:12:07.9 2.281 2.273 GAL 24.64 0.20 0.54 0.10 0.53 0.11 >25.0 ... >24.4 ... 22.34 0.12 22.12 0.12 21.87 0.35 ... ... 46.9 7.0
BX160 12:37:20.07 62:12:23.0 2.462 2.458 AGN 24.02 0.17 0.74 0.12 0.92 0.15 22.83 0.24 21.87 0.21 21.52 0.07 21.32 0.07 20.98 0.07 20.95 0.09 142.2 12.0
BX184 12:37:19.28 62:13:00.6 1.998 ... GAL 24.22 0.17 0.70 0.12 0.99 0.15 23.42 0.28 23.46 0.30 22.80 0.07 22.95 0.25 ... ... ... ... ... ...
BX274 12:36:53.60 62:15:25.0 0.000 0.000 STAR 18.57 0.09 0.33 0.03 0.96 0.10 18.48 0.13 18.96 0.12 20.07 0.07 20.58 0.07 21.05 0.07 21.76 0.10 ... ...
BX283 12:37:24.35 62:15:58.3 0.129 ... GAL 23.41 0.11 0.44 0.07 0.84 0.07 >25.0 ... >24.4 ... 24.55 0.19 24.75 0.33 ... ... ... ... ... ...
BX289 12:37:00.47 62:16:04.9 0.941 ... GAL 24.49 0.17 0.69 0.12 0.22 0.07 23.39 0.29 23.25 0.34 23.35 0.07 23.87 0.12 ... ... ... ... 106.6 10.8
BX305 12:36:37.13 62:16:28.7 ... 2.482 GAL 24.28 0.17 0.79 0.12 1.30 0.22 23.63 0.28 21.96 0.20 22.03 0.07 22.00 0.07 21.90 0.10 21.71 0.10 69.4 8.6
BX308 12:37:02.66 62:16:34.0 ... 2.376 GAL 24.87 0.20 0.46 0.10 0.95 0.18 >25.0 ... >24.4 ... 22.53 0.10 22.75 0.12 22.79 0.24 ... ... ... ...
BX313 12:36:29.66 62:16:45.1 ... 2.323 GAL 24.34 0.17 0.42 0.09 0.60 0.11 >25.0 ... >24.4 ... 22.65 0.07 22.58 0.07 22.36 0.12 22.55 0.16 48.8 7.1
BX341 12:36:22.26 62:17:30.9 2.117 2.117 GAL 23.56 0.14 0.71 0.09 0.27 0.05 23.77 0.50 22.73 0.23 22.47 0.07 22.58 0.09 ... ... 22.91 0.26 ... ...
BM1008 12:35:47.95 62:12:52.3 1.801 1.798 GAL 23.58 0.14 0.24 0.06 0.25 0.04 ... ... ... ... 22.68 0.07 22.60 0.08 23.20 0.31 22.90 0.33 27.5 5.8
BM1010 12:36:08.08 62:10:44.7 ... 1.346 GAL 24.03 0.17 0.16 0.07 0.18 0.05 ... ... ... ... 22.69 0.07 22.88 0.12 ... ... ... ... 37.4 6.4
BM1011 12:35:51.57 62:12:42.0 1.677 1.677 GAL 23.90 0.14 0.28 0.06 0.33 0.06 ... ... ... ... 22.21 0.07 22.25 0.07 22.40 0.10 23.06 0.23 20.9 5.2
BM1017 12:36:11.72 62:10:39.3 ... :2.371 GAL 24.58 0.20 0.17 0.08 0.20 0.06 ... ... ... ... 22.99 0.12 22.91 0.21 ... ... ... ... 20.6 5.3
BM1030 12:35:55.26 62:14:01.2 1.143 1.142 GAL 24.29 0.17 0.20 0.08 0.37 0.06 ... ... ... ... 22.23 0.11 22.34 0.16 22.25 0.28 ... ... 24.5 5.5
BM1048 12:36:11.63 62:13:18.3 1.381 1.379 GAL 23.50 0.14 0.23 0.06 0.23 0.04 ... ... ... ... 22.10 0.07 22.22 0.07 22.47 0.12 22.65 0.18 21.7 4.9
BM1053 12:36:18.48 62:12:45.9 1.460 1.457 GAL 24.99 0.20 0.09 0.08 -0.02 0.06 ... ... ... ... 24.02 0.10 24.32 0.20 ... ... ... ... 15.7 4.3
BM1061 12:36:15.82 62:13:26.0 2.089 ... GAL 25.37 0.18 0.02 0.10 -0.05 0.06 ... ... ... ... 23.77 0.15 23.96 0.20 ... ... ... ... ... ...
BM1063 12:36:21.37 62:12:52.9 ... 2.087 GAL 24.46 0.17 0.20 0.08 0.39 0.07 23.14 0.21 22.84 0.24 22.53 0.08 22.54 0.09 22.46 0.34 ... ... 36.9 6.3
BM1064 12:36:32.06 62:11:40.0 ... 1.524 GAL 23.57 0.14 0.18 0.05 0.28 0.04 22.54 0.19 22.55 0.23 22.48 0.07 22.57 0.08 23.00 0.30 ... ... 25.2 8.2
BM1069 12:36:11.63 62:14:16.5 ... 2.028 GAL 24.43 0.17 0.27 0.08 0.36 0.07 ... ... ... ... 21.72 0.07 21.67 0.08 21.56 0.18 22.05 0.27 91.1 9.8
BM1072 12:36:04.15 62:15:21.0 1.143 ... GAL 23.48 0.11 0.10 0.04 0.29 0.04 ... ... ... ... 22.36 0.07 22.69 0.09 23.32 0.32 ... ... ... ...
BM1074 12:36:28.77 62:12:39.4 0.880 ... GAL 24.32 0.17 0.11 0.07 0.00 0.04 23.63 0.27 23.42 0.27 23.33 0.07 23.99 0.16 23.26 0.24 ... ... 72.0 9.7
BM1083 12:36:06.67 62:15:50.7 2.414 ... QSO 23.34 0.11 0.25 0.05 0.26 0.04 ... ... ... ... 21.59 0.07 21.34 0.07 20.73 0.08 20.47 0.07 112.9 11.0
BM1092 12:36:13.42 62:15:17.7 1.479 ... GAL 24.07 0.17 0.12 0.07 0.31 0.06 ... ... ... ... 22.84 0.07 22.86 0.07 23.03 0.20 23.54 0.24 ... ...
BM1095 12:36:24.64 62:14:18.6 1.450 1.445 GAL 24.31 0.17 -0.01 0.06 0.15 0.05 23.17 0.24 23.66 0.30 23.37 0.08 23.67 0.15 ... ... ... ... ... ...
BM1098 12:36:51.16 62:11:28.0 ... 1.671 GAL 23.76 0.14 0.20 0.06 0.37 0.05 22.77 0.21 22.47 0.22 22.09 0.07 22.01 0.07 22.45 0.19 22.63 0.19 30.2 5.7
BM1099 12:37:03.45 62:10:09.1 ... :1.662 GAL 24.67 0.20 0.23 0.09 0.35 0.07 23.73 0.33 23.16 0.32 23.08 0.11 23.15 0.17 ... ... ... ... 21.1 4.9
BM1119 12:37:03.70 62:11:22.6 ... 1.717 GAL 23.29 0.11 0.28 0.05 0.32 0.05 22.30 0.15 21.74 0.14 21.60 0.07 21.50 0.07 21.32 0.08 21.56 0.23 152.6 12.4
BM1121 12:36:58.38 62:12:13.9 1.020 1.020 GAL 23.11 0.11 0.26 0.05 0.22 0.03 22.52 0.17 22.15 0.18 22.46 0.20 ... ... ... ... ... ... 21.5 5.3
BM1122 12:37:02.62 62:11:56.7 1.994 1.986 GAL 23.96 0.14 0.17 0.05 0.33 0.06 24.18 0.50 24.00 0.46 23.27 0.10 23.30 0.16 ... ... ... ... ... ...
BM1132 12:36:53.07 62:13:44.3 ... :1.901 GAL 23.76 0.14 0.26 0.06 0.40 0.06 23.13 0.22 22.63 0.23 22.98 0.07 23.06 0.07 23.08 0.23 23.27 0.21 ... ...
BM1135 12:36:49.76 62:14:14.9 ... 1.872 GAL 23.57 0.14 0.29 0.06 0.43 0.05 22.44 0.19 21.76 0.17 21.63 0.07 21.57 0.09 21.49 0.16 21.96 0.30 111.4 10.7
BM1136 12:36:52.75 62:13:54.8 1.355 ... GAL 22.15 0.07 0.16 0.03 0.23 0.02 21.53 0.10 21.36 0.10 21.15 0.07 21.11 0.07 21.37 0.20 21.16 0.12 99.5 10.2
BM1139 12:37:22.12 62:10:46.6 1.919 ... GAL 24.10 0.17 0.25 0.08 0.18 0.05 24.37 0.59 23.17 0.29 22.46 0.14 22.61 0.20 ... ... ... ... 220.8 15.0
BM1144 12:36:43.72 62:15:46.2 ... :1.660 GAL 25.09 0.18 0.22 0.10 0.40 0.08 23.47 0.30 22.92 0.26 22.73 0.08 22.70 0.08 22.91 0.29 ... ... ... ...
BM1146 12:37:10.65 62:12:56.2 ... :1.926 GAL 24.30 0.17 0.09 0.07 0.06 0.04 23.88 0.27 23.29 0.30 23.20 0.11 23.55 0.20 ... ... ... ... ... ...
BM1148 12:36:46.15 62:15:51.1 2.053 2.045 GAL 23.38 0.11 0.20 0.05 0.29 0.04 24.43 0.31 23.08 0.36 23.11 0.07 23.24 0.11 ... ... 23.08 0.30 14.5 4.1
BM1149 12:36:34.79 62:17:10.1 1.631 1.629 GAL 24.58 0.20 0.02 0.08 0.16 0.06 >25.0 ... >24.4 ... 24.15 0.25 ... ... ... ... ... ... ... ...
BM1153 12:36:48.46 62:15:59.5 2.450 2.439 GAL 24.64 0.20 0.32 0.09 0.47 0.07 23.83 0.33 22.85 0.28 21.65 0.07 21.43 0.07 21.42 0.10 21.54 0.12 123.0 11.2
BM1155 12:37:23.98 62:12:12.1 2.024 2.015 GAL 23.99 0.14 0.08 0.05 0.15 0.05 23.25 0.22 23.50 0.25 23.21 0.07 23.28 0.13 ... ... ... ... ... ...
BM1156 12:37:04.34 62:14:46.3 2.211 ... AGN 24.62 0.20 -0.01 0.08 -0.21 0.04 22.94 0.28 22.15 0.22 22.10 0.07 21.94 0.07 21.18 0.08 19.97 0.07 324.4 18.1
BM1158 12:37:18.58 62:13:15.0 ... 1.521 GAL 23.35 0.11 0.28 0.05 0.48 0.05 22.19 0.14 21.94 0.14 21.75 0.07 21.72 0.07 21.96 0.25 21.67 0.07 64.8 8.3
BM1159 12:37:13.32 62:13:56.4 ... 1.016 GAL 22.87 0.13 0.10 0.03 0.08 0.02 22.13 0.17 22.03 0.17 21.97 0.07 22.41 0.07 22.79 0.15 22.62 0.10 22.1 5.7
BM1160 12:36:55.63 62:16:01.9 1.364 ... GAL 24.36 0.17 0.28 0.08 0.36 0.07 23.43 0.27 23.41 0.29 22.93 0.09 23.01 0.12 23.70 0.26 ... ... 19.8 5.1
BM1161 12:37:08.76 62:14:31.5 2.045 ... GAL 24.94 0.20 0.15 0.08 0.04 0.06 >25.0 ... 23.68 0.35 23.97 0.36 ... ... ... ... ... ... ... ...
BM1163 12:37:26.98 62:12:24.5 1.876 1.872 GAL 24.72 0.20 0.23 0.09 0.43 0.07 23.80 0.33 23.56 0.36 23.18 0.10 ... ... 22.74 0.36 ... ... ... ...
BM1171 12:36:40.34 62:18:53.8 ... 2.082 GAL 24.71 0.20 0.28 0.09 0.36 0.07 ... ... ... ... 23.45 0.17 23.69 0.23 ... ... ... ... ... ...
BM1172 12:37:02.84 62:16:20.5 1.866 1.862 GAL 24.23 0.17 0.13 0.07 0.15 0.05 23.55 0.28 23.49 0.30 23.60 0.16 23.53 0.17 ... ... ... ... ... ...
BM1174 12:36:56.40 62:17:09.8 ... :1.670 GAL 24.97 0.20 0.11 0.08 0.14 0.07 >25.0 ... >24.4 ... 22.70 0.07 22.95 0.09 23.38 0.17 23.38 0.30 ... ...
BM1175 12:37:26.35 62:13:38.5 1.778 1.767 GAL 23.94 0.14 0.25 0.06 0.30 0.06 23.28 0.22 23.02 0.23 22.53 0.16 22.55 0.20 ... ... ... ... 14.6 4.6
BM1180 12:37:27.22 62:13:52.9 ... 1.598 GAL 23.55 0.14 0.20 0.06 0.28 0.04 22.21 0.17 21.84 0.18 22.02 0.12 21.95 0.15 21.97 0.32 ... ... ... ...
BM1181 12:37:01.75 62:16:53.0 1.747 1.740 GAL 22.56 0.13 0.25 0.04 0.35 0.03 22.03 0.17 22.26 0.31 22.47 0.07 22.51 0.07 22.87 0.17 23.31 0.26 15.4 4.0
BM1190 12:37:06.87 62:17:02.1 1.020 ... QSO 19.81 0.09 0.15 0.04 -0.02 0.02 19.37 0.10 19.06 0.10 18.63 0.07 18.37 0.07 18.10 0.07 17.79 0.07 866.4 29.5
BM1193 12:37:19.33 62:15:59.1 ... :1.564 GAL 24.36 0.17 0.20 0.08 0.17 0.06 22.93 0.19 23.30 0.30 ... ... ... ... ... ... ... ... ... ...
BM1195 12:37:35.59 62:14:05.9 ... 1.289 GAL 23.97 0.14 0.28 0.06 0.37 0.06 ... ... ... ... 21.84 0.07 21.82 0.07 21.99 0.21 ... ... 50.4 7.3
BM1196 12:37:18.75 62:16:15.0 1.863 ... --- 24.62 0.20 -0.07 0.08 0.00 0.05 >25.0 ... >24.4 ... 24.12 0.22 24.22 0.32 ... ... ... ... ... ...
BM1197 12:37:19.39 62:16:21.0 ... 1.566 GAL 23.76 0.14 0.20 0.06 0.34 0.05 22.61 0.19 22.38 0.19 22.32 0.07 22.28 0.07 22.77 0.21 22.90 0.34 18.8 4.8
BM1198 12:37:24.06 62:16:05.8 ... 1.780 GAL 23.65 0.14 0.24 0.06 0.43 0.05 23.21 0.22 22.73 0.23 22.38 0.07 22.34 0.09 22.41 0.24 23.05 0.34 39.5 6.5
BM1200 12:37:30.85 62:15:29.6 ... 2.078 GAL 23.79 0.14 0.26 0.06 0.41 0.06 23.86 0.45 22.45 0.22 22.85 0.10 22.89 0.16 22.99 0.35 ... ... 16.7 5.6
BM1201 12:37:21.09 62:16:41.9 1.001 ... GAL 24.24 0.17 0.09 0.07 0.00 0.04 23.12 0.24 23.26 0.29 23.54 0.09 24.00 0.21 ... ... ... ... ... ...
BM1204 12:37:18.29 62:17:09.1 ... 1.489 GAL 23.64 0.14 0.08 0.05 0.19 0.04 22.79 0.21 22.65 0.23 22.53 0.07 22.60 0.10 22.96 0.21 ... ... 22.4 5.2
BM1205 12:37:42.45 62:14:19.5 1.711 1.711 GAL 24.44 0.17 0.11 0.07 -0.05 0.05 ... ... ... ... 22.70 0.07 22.54 0.07 22.58 0.13 22.58 0.17 9.4 2.2
BM1207 12:37:16.19 62:17:30.3 1.083 ... GAL 23.95 0.14 0.23 0.06 0.26 0.05 23.19 0.22 23.18 0.23 22.47 0.08 23.63 0.20 ... ... ... ... 171.3 13.3
BM1209 12:37:30.87 62:15:55.1 ... 1.775 GAL 23.44 0.11 0.29 0.05 0.40 0.05 >25.0 ... 22.46 ... 22.28 0.11 22.49 0.15 22.34 0.29 ... ... 15.5 4.9
BM1211 12:37:43.19 62:14:49.6 0.960 ... GAL 24.47 0.17 0.21 0.08 0.15 0.06 ... ... ... ... 23.53 0.07 23.84 0.15 ... ... ... ... ... ...
BM1212 12:37:24.28 62:17:20.8 ... :1.379 GAL 23.65 0.14 0.10 0.05 0.26 0.04 22.83 0.21 23.36 0.43 22.77 0.09 22.74 0.09 ... ... ... ... 18.4 4.8
BM1226 12:37:11.63 62:19:58.2 1.355 ... GAL 24.32 0.17 0.28 0.08 0.39 0.07 ... ... ... ... 23.12 0.07 23.15 0.07 ... ... ... ... ... ...
BM1289 12:37:00.02 62:07:46.2 2.380 ... GAL 24.34 0.17 0.45 0.09 0.59 0.11 ... ... ... ... 24.13 0.28 24.38 0.35 ... ... ... ... 20.2 5.0
BM1293 12:36:58.59 62:08:28.2 :2.300 ... GAL 24.91 0.20 0.50 0.10 0.66 0.11 ... ... ... ... 22.51 0.12 23.01 0.14 ... ... ... ... 18.3 4.7
BM1299 12:37:01.33 62:08:44.6 ... 1.595 GAL 23.31 0.11 0.44 0.07 0.51 0.07 ... ... ... ... 20.91 0.07 21.04 0.07 21.10 0.07 21.27 0.10 ... ...
BM1303 12:36:39.51 62:11:40.4 ... 1.721 GAL 24.75 0.20 0.46 0.10 0.45 0.08 23.56 0.31 22.43 0.24 22.23 0.08 22.03 0.09 22.06 0.23 22.35 0.26 134.7 11.8
BM1324 12:36:16.00 62:15:58.2 0.322 0.322 GAL 22.80 0.13 0.36 0.04 0.52 0.05 ... ... ... ... 22.45 0.07 22.66 0.07 22.50 0.14 ... ... 12.7 3.7
BM1326 12:36:53.46 62:11:40.0 ... 1.268 GAL 22.31 0.07 0.28 0.03 0.19 0.02 21.46 0.10 20.47 0.10 20.38 0.07 20.29 0.07 20.48 0.07 20.02 0.07 303.2 17.6
BM1334 12:37:12.15 62:10:29.6 ... 1.893 GAL 23.74 0.14 0.43 0.08 0.58 0.09 22.47 0.17 21.96 0.17 21.97 0.07 21.89 0.09 22.10 0.26 22.36 0.30 15.3 4.0
BM1335 12:37:07.82 62:10:57.6 ... 1.489 GAL 23.16 0.11 0.51 0.07 0.55 0.07 22.02 0.14 21.47 0.13 21.15 0.07 21.05 0.07 21.19 0.17 ... ... ... ...
BM1339 12:37:09.12 62:11:28.5 ... 1.338 GAL 23.17 0.11 0.36 0.05 0.31 0.05 22.40 0.17 22.00 0.17 21.93 0.07 22.01 0.10 22.37 0.27 22.56 0.33 38.0 6.2
BM1345 12:37:17.39 62:10:46.7 0.202 ... GAL 22.54 0.13 0.37 0.04 0.53 0.04 21.57 0.10 20.87 0.10 21.72 0.07 21.96 0.07 21.89 0.07 22.15 0.09 ... ...
BM1358 12:37:01.24 62:15:20.5 ... 1.807 GAL 24.07 0.17 0.46 0.09 0.64 0.11 22.33 0.25 21.17 0.21 21.11 0.07 20.97 0.07 20.91 0.07 21.22 0.08 202.8 14.4
BM1362 12:37:07.09 62:14:56.0 ... :1.711 GAL 23.24 0.11 0.48 0.07 0.64 0.07 22.32 0.15 21.87 0.16 22.10 0.07 22.07 0.07 22.21 0.13 22.74 0.22 33.9 6.2
BM1369 12:37:07.79 62:15:25.0 ... 1.879 GAL 24.56 0.20 0.43 0.10 0.61 0.11 >25.0 ... 23.21 0.35 23.59 0.12 23.83 0.20 ... ... ... ... 167.9 14.3
BM1375 12:36:58.58 62:17:15.3 2.113 2.106 GAL 23.91 0.14 0.30 0.06 0.31 0.06 22.92 0.21 22.75 0.23 21.88 0.12 22.09 0.10 22.29 0.23 22.23 0.28 ... ...
BM1376 12:37:13.85 62:15:38.3 ... :1.278 GAL 23.35 0.11 0.46 0.07 0.40 0.05 22.30 0.14 22.12 0.16 23.69 0.25 ... ... ... ... ... ... ... ...
BM1384 12:37:23.15 62:15:38.0 2.243 ... AGN 23.98 0.14 0.49 0.08 0.45 0.06 22.79 0.19 21.69 0.16 21.91 0.07 21.63 0.07 21.27 0.09 20.75 0.07 63.8 8.2
BM1396 12:37:38.38 62:15:09.0 1.743 1.743 GAL 23.66 0.14 0.45 0.08 0.52 0.09 ... ... ... ... 21.48 0.07 21.39 0.07 21.54 0.07 21.81 0.11 69.2 8.8
BM1413 12:37:41.39 62:16:45.9 ... :1.391 GAL 22.93 0.13 0.42 0.06 0.35 0.04 ... ... ... ... 22.39 0.07 22.73 0.10 22.62 0.14 ... ... ... ...
BM35 12:37:00.80 62:11:34.0 ... 1.875 GAL 23.49 0.11 0.43 0.07 0.17 0.04 22.70 0.17 22.68 0.18 22.66 0.08 22.96 0.13 ... ... ... ... ... ...
BM63 12:37:13.75 62:14:09.0 :1.912 ... GAL 24.48 0.17 0.30 0.08 0.21 0.06 23.87 0.43 >24.4 ... 23.55 0.11 23.56 0.14 ... ... ... ... ... ...
BM69 12:37:17.68 62:14:35.9 :1.991 :1.991 GAL 25.12 0.18 0.31 0.10 0.27 0.07 >25.0 ... >24.4 ... ... ... ... ... ... ... ... ... 32.7 5.8
BM70 12:37:20.05 62:14:57.1 1.997 1.994 GAL 24.05 0.17 0.37 0.08 0.15 0.05 23.11 0.27 23.33 0.30 23.24 0.07 23.69 0.19 ... ... ... ... ... ...
BM72 12:37:22.00 62:15:03.3 ... 1.571 GAL 24.72 0.20 0.34 0.09 0.18 0.07 23.27 0.24 23.33 0.32 22.24 0.16 ... ... ... ... ... ... ... ...
C2 12:35:59.42 62:11:19.9 ... 2.991 GAL 25.24 0.18 0.80 0.19 >1.46 ... ... ... ... ... 23.35 0.13 23.39 0.19 ... ... ... ... ... ...
C11 12:36:47.88 62:10:31.9 ... 2.990 GAL 24.59 0.20 0.86 0.19 >2.05 ... >25.0 ... 23.46 0.36 23.72 0.11 23.86 0.15 23.25 0.24 ... ... ... ...
C12 12:36:51.54 62:10:41.7 ... 2.975 GAL 24.41 0.17 1.14 0.14 >1.95 ... 24.2 0.27 23.18 0.28 22.63 0.08 22.54 0.09 ... ... ... ... 23.8 5.4
C14 12:36:54.95 62:11:43.8 ... 2.973 GAL 25.30 0.18 1.07 0.24 >1.13 ... >25.0 ... 23.79 0.36 23.19 0.10 23.16 0.11 ... ... ... ... ... ...
C16 12:36:44.07 62:13:11.0 ... 2.929 GAL 23.99 0.14 1.14 0.12 >2.37 ... 23.26 0.22 22.25 0.18 22.04 0.07 21.93 0.09 21.68 0.17 21.47 0.22 88.8 9.6
C17 12:37:09.73 62:10:16.6 ... 3.384 GAL 24.75 0.20 1.16 0.22 >1.59 ... >25.0 ... >24.4 ... ... ... ... ... ... ... ... ... ... ...
C18 12:36:23.89 62:15:48.8 3.230 ... GAL 25.15 0.18 0.56 0.11 >1.79 ... 23.96 0.34 23.36 0.29 23.83 0.15 23.92 0.25 ... ... ... ... ... ...
C20 12:36:24.29 62:15:51.7 2.981 ... GAL 25.28 0.18 0.93 0.19 >1.29 ... >25.0 ... >24.4 ... ... ... ... ... ... ... ... ... ... ...
C29 12:36:48.86 62:15:02.6 3.115 3.105 GAL 24.72 0.20 0.73 0.14 >2.05 ... >25.0 ... 23.13 0.30 23.25 0.07 23.36 0.08 23.61 0.34 23.25 0.17 43.9 7.1
C30 12:36:51.87 62:15:15.4 3.334 3.321 GAL 24.32 0.17 0.79 0.12 >2.39 ... >25.0 ... 23.56 0.30 23.80 0.19 23.81 0.16 ... ... ... ... ... ...
C33 12:36:49.01 62:15:42.5 3.136 3.125 GAL 23.77 0.14 0.45 0.08 >3.28 ... 23.68 0.27 23.65 0.47 23.20 0.13 23.28 0.28 23.22 0.36 ... ... 19.0 4.5
C35 12:36:43.09 62:16:36.0 ... 3.363 GAL 24.71 0.20 0.91 0.19 >1.88 ... >25.0 ... 23.53 0.35 23.09 0.12 23.06 0.11 ... ... ... ... 32.8 6.0
C40 12:37:06.19 62:15:10.1 3.246 3.239 GAL 24.53 0.20 0.85 0.19 >2.12 ... 23.95 0.33 23.28 0.35 23.68 0.15 23.69 0.22 ... ... ... ... ... ...
C41 12:37:21.63 62:13:50.4 3.148 ... GAL 25.14 0.18 0.29 0.10 >2.07 ... >25.0 ... 23.87 0.38 23.08 0.23 ... ... ... ... ... ... ... ...
C42 12:36:51.29 62:18:15.0 ... 3.411 GAL 24.46 0.17 1.06 0.14 >1.98 ... ... ... ... ... 23.56 0.25 23.39 0.26 ... ... ... ... ... ...
C48 12:36:51.81 62:19:06.0 ... 3.206 GAL 24.89 0.20 0.99 0.19 >1.62 ... ... ... ... ... 23.73 0.20 23.87 0.25 ... ... ... ... ... ...
C53 12:37:23.38 62:16:23.9 3.103 ... GAL 25.04 0.18 0.94 0.19 >1.52 ... >25.0 ... >24.4 ... 24.07 0.22 23.98 0.21 ... ... ... ... 13.8 4.1
C54 12:37:05.98 62:19:04.0 3.217 ... GAL 25.34 0.18 0.41 0.11 >1.75 ... ... ... ... ... 24.44 0.08 24.61 0.18 ... ... ... ... ... ...
S03-C5 12:36:23.88 62:09:43.0 ... :2.664 GAL 24.65 0.20 0.71 0.14 0.89 0.15 24.10 0.33 23.54 0.36 23.11 0.17 23.40 0.30 ... ... ... ... 29.9 5.9
S03-C7 12:36:37.64 62:10:47.4 ... 2.658 GAL 24.36 0.17 0.95 0.17 1.23 0.20 24.41 0.55 23.09 0.28 24.25 0.17 24.56 0.33 ... ... ... ... 20.3 5.1
S03-C8 12:36:26.95 62:11:27.0 2.993 2.983 GAL 24.38 0.17 0.85 0.17 1.81 0.26 23.59 0.28 23.96 0.39 23.41 0.11 23.49 0.25 ... ... ... ... 13.3 3.8
S03-C17 12:36:51.17 62:13:48.9 3.163 ... GAL 24.84 0.20 0.60 0.14 0.92 0.18 >25.0 ... 23.91 0.35 23.72 0.26 ... ... ... ... ... ... 28.4 5.7
S03-C26 12:37:03.26 62:16:35.0 ... 3.239 GAL 23.95 0.14 1.31 0.35 2.85 0.32 23.58 0.22 22.66 0.22 20.86 0.07 21.30 0.07 21.50 0.10 21.61 0.18 43.2 6.8
S03-oC14 12:36:50.36 62:10:55.3 2.928 ... GAL 25.61 0.20 0.36 0.10 1.21 0.22 ... ... ... ... ... ... ... ... ... ... ... ... 53.3 8.6
S03-oC26 12:36:34.83 62:12:53.6 3.182 ... GAL 25.63 0.20 0.40 0.11 1.66 0.28 ... ... ... ... ... ... ... ... ... ... ... ... ... ...
S03-oC29 12:36:45.35 62:13:46.7 3.161 ... GAL 25.49 0.18 0.64 0.14 1.59 0.28 ... ... ... ... ... ... ... ... ... ... ... ... ... ...
S03-oC34 12:36:33.49 62:14:17.9 3.413 ... QSO 25.32 0.18 1.05 0.24 1.58 0.28 24.21 0.34 22.92 0.22 22.65 0.07 22.42 0.07 22.21 0.15 21.91 0.19 19.3 5.0
D8 12:35:59.84 62:12:08.7 3.300 ... GAL 25.10 0.18 0.93 0.19 2.80 0.38 ... ... ... ... ... ... ... ... ... ... ... ... ... ...
D14 12:36:45.02 62:09:40.6 2.983 2.975 GAL 24.97 0.20 0.37 0.09 1.92 0.32 24.69 0.32 23.97 0.36 ... ... ... ... ... ... ... ... ... ...
D16 12:36:17.49 62:13:10.1 2.930 ... GAL 25.06 0.18 -0.01 0.09 1.76 0.26 ... ... ... ... 24.42 0.10 24.79 0.23 ... ... ... ... 9.7 2.6
D19 12:36:41.84 62:11:07.1 3.199 3.187 GAL 24.45 0.17 0.68 0.12 3.23 0.31 24.03 0.27 23.33 0.30 24.07 0.21 23.94 0.28 ... ... ... ... ... ...
D20 12:36:49.46 62:10:18.5 3.247 ... GAL 25.26 0.18 0.76 0.14 2.74 0.38 24.45 0.35 23.22 0.26 24.43 0.17 24.71 0.22 ... ... ... ... 13.0 4.1
D23 12:36:19.37 62:15:01.9 3.128 3.123 GAL 23.78 0.14 0.62 0.09 2.45 0.24 23.47 0.22 22.96 0.23 ... ... ... ... ... ... ... ... ... ...
D25 12:36:46.94 62:12:26.2 2.970 ... GAL 24.25 0.17 0.14 0.07 1.94 0.20 >25.0 ... >24.4 ... 24.86 0.23 25.13 0.31 ... ... ... ... ... ...
D26 12:36:14.69 62:16:22.9 2.975 ... GAL 25.48 0.18 0.29 0.10 1.79 0.29 ... ... ... ... 24.07 0.24 23.97 0.25 ... ... ... ... 18.5 5.1
D28 12:36:47.79 62:12:55.7 ... 2.932 GAL 24.02 0.17 0.95 0.17 2.55 0.35 23.38 0.28 22.35 0.24 22.36 0.07 22.30 0.08 22.16 0.16 22.06 0.14 40.1 7.1
D29 12:37:16.91 62:10:02.1 3.451 ... GAL 24.09 0.17 0.82 0.17 3.37 0.34 24.06 0.31 23.66 0.39 24.04 0.23 ... ... ... ... ... ... 75.0 9.1
D32 12:36:42.39 62:14:49.0 2.962 ... GAL 24.87 0.20 0.18 0.08 2.38 0.25 >25.0 ... >24.4 ... 24.11 0.16 24.17 0.22 ... ... ... ... 13.0 4.0
D34 12:36:37.14 62:15:48.0 2.975 2.970 GAL 25.46 0.18 0.62 0.14 2.22 0.40 >25.0 ... 24.21 0.38 23.42 0.10 23.65 0.13 23.62 0.26 ... ... ... ...
D35 12:36:53.62 62:14:10.3 3.196 ... GAL 24.88 0.20 1.00 0.22 2.76 0.41 24.04 0.33 23.50 0.35 23.72 0.11 23.82 0.17 ... ... ... ... 8.9 2.9
D38 12:36:39.27 62:17:13.1 2.944 2.936 GAL 24.48 0.17 0.71 0.12 2.35 0.35 23.92 0.27 23.32 0.30 23.07 0.18 23.01 0.24 22.72 0.28 22.69 0.34 ... ...
D39 12:37:00.54 62:14:41.9 ... 2.987 GAL 24.82 0.20 0.61 0.14 2.14 0.30 24.60 0.57 >24.4 ... 24.36 0.26 ... ... ... ... ... ... ... ...
D41 12:36:43.42 62:17:51.8 3.228 ... GAL 24.77 0.20 0.84 0.19 3.20 0.35 24.19 0.33 23.46 0.35 23.86 0.07 23.84 0.07 ... ... 23.92 0.35 ... ...
D45 12:36:58.98 62:17:14.2 3.134 3.127 GAL 23.58 0.14 1.05 0.12 3.09 0.35 21.86 0.19 20.92 0.15 20.93 0.07 21.22 0.07 21.43 0.17 21.44 0.18 ... ...
D47 12:37:24.37 62:14:31.9 3.193 3.188 GAL 25.16 0.18 0.44 0.11 3.23 0.37 >25.0 ... >24.4 ... 24.35 0.33 24.21 0.26 ... ... ... ... ... ...
D55 12:36:55.29 62:19:47.9 3.251 3.239 GAL 23.92 0.14 1.14 0.12 2.86 0.32 ... ... ... ... 23.27 0.07 23.22 0.07 23.35 0.26 23.04 0.26 ... ...
S03-D3 12:36:47.70 62:10:53.2 ... 2.943 GAL 24.18 0.17 0.81 0.17 1.47 0.17 23.68 0.27 23.60 0.39 ... ... ... ... ... ... ... ... ... ...
S03-D6 12:37:12.27 62:11:37.8 2.925 ... GAL 25.40 0.18 0.14 0.10 2.00 0.29 ... ... ... ... ... ... ... ... ... ... ... ... 35.7 6.2
S03-oD3 12:36:48.31 62:09:51.7 2.729 2.720 GAL 24.52 0.20 0.68 0.14 0.62 0.11 >25.0 ... 24.13 0.38 23.86 0.19 ... ... ... ... ... ... 15.4 4.5
S03-oD12 12:36:20.51 62:14:17.8 2.418 ... GAL 24.59 0.20 0.58 0.10 0.74 0.15 24.18 0.33 23.67 0.35 23.16 0.15 23.10 0.22 ... ... ... ... 96.5 10.0
MD4 12:35:56.54 62:11:26.1 2.867 ... GAL 25.22 0.18 0.38 0.10 1.55 0.25 ... ... ... ... 23.97 0.23 ... ... ... ... ... ... ... ...
MD6 12:36:02.68 62:10:59.8 3.246 3.241 GAL 24.38 0.17 0.87 0.17 2.00 0.32 ... ... ... ... 22.70 0.07 22.57 0.21 ... ... 22.68 0.32 114.6 10.8
MD13 12:35:59.63 62:12:00.6 ... 2.974 GAL 24.01 0.17 0.91 0.17 2.31 0.38 ... ... ... ... 22.37 0.08 22.57 0.16 ... ... ... ... ... ...
MD27 12:36:42.96 62:09:58.1 3.661 ... GAL 25.48 0.18 1.00 0.24 2.46 0.40 22.86 0.23 21.04 0.10 20.59 0.07 20.50 0.07 20.33 0.07 20.76 0.08 21.0 4.8
MD31 12:36:22.58 62:13:06.5 2.981 ... GAL 24.92 0.20 0.53 0.10 1.69 0.25 24.57 0.32 23.13 0.28 22.03 0.07 21.95 0.11 21.70 0.20 21.83 0.32 13.4 4.1
MD33 12:36:25.56 62:13:50.5 ... 2.932 GAL 24.40 0.17 0.68 0.12 1.88 0.26 23.42 0.27 23.38 0.30 22.94 0.10 23.03 0.07 22.94 0.17 23.42 0.21 ... ...
MD34 12:36:41.25 62:12:03.1 3.222 3.214 GAL 24.26 0.17 0.91 0.17 2.39 0.30 24.17 0.31 22.78 0.26 23.79 0.08 23.78 0.11 23.97 0.30 ... ... 97.3 9.9
MD39 12:36:22.94 62:15:26.7 2.583 ... QSO 20.48 0.10 -0.23 0.43 0.78 0.24 20.19 0.10 20.07 0.10 20.04 0.07 19.98 0.07 19.45 0.07 18.82 0.07 487.9 22.2
MD43 12:36:40.87 62:13:58.5 ... 3.087 GAL 24.04 0.17 0.66 0.12 2.02 0.26 23.01 0.24 22.42 0.24 22.25 0.07 22.48 0.07 22.55 0.24 22.95 0.31 38.6 6.5
MD48 12:37:06.64 62:14:00.2 ... 2.926 GAL 24.89 0.20 0.69 0.14 1.79 0.29 24.01 0.33 23.36 0.32 22.74 0.07 22.62 0.07 22.67 0.15 22.46 0.20 34.5 6.6
MD49 12:37:25.45 62:12:00.9 ... 2.850 GAL 23.95 0.14 0.62 0.09 1.75 0.22 24.01 0.45 22.96 0.23 23.13 0.09 23.15 0.14 23.13 0.28 23.05 0.27 15.6 4.2
MD50 12:36:51.43 62:16:08.3 3.238 3.234 GAL 24.77 0.20 0.99 0.19 2.04 0.38 >25.0 ... >24.4 ... 24.09 0.15 24.04 0.13 ... ... ... ... ... ...
MD54 12:37:32.35 62:13:11.2 2.939 ... GAL 25.10 0.18 0.54 0.11 1.99 0.38 ... ... ... ... 23.15 0.17 23.03 0.19 ... ... ... ... ... ...
MD55 12:37:16.11 62:15:26.5 ... 2.956 GAL 24.86 0.20 0.69 0.14 2.13 0.32 >25.0 ... >24.4 ... 23.54 0.11 23.52 0.21 ... ... ... ... 12.8 3.8
MD74 12:37:01.27 62:21:32.6 2.635 ... GAL 24.45 0.17 0.45 0.09 1.58 0.23 ... ... ... ... 21.99 0.07 21.73 0.07 21.34 0.12 20.78 0.07 123.4 11.3
MD75 12:37:37.09 62:17:04.6 ... 2.790 GAL 24.03 0.17 1.08 0.14 2.30 0.33 ... ... ... ... 22.19 0.07 22.63 0.12 22.70 0.15 22.73 0.35 25.4 5.8
MD78 12:37:07.72 62:21:00.3 2.812 ... GAL 24.83 0.20 0.27 0.09 1.51 0.25 ... ... ... ... ... ... ... ... ... ... ... ... ... ...
MD79 12:37:10.91 62:20:44.7 ... :2.291 GAL 24.44 0.17 0.35 0.08 1.58 0.23 ... ... ... ... 22.92 0.09 22.82 0.10 22.62 0.16 23.01 0.35 23.2 5.1
MD83 12:37:21.57 62:20:11.0 ... 3.213 GAL 24.35 0.17 0.62 0.12 1.77 0.22 ... ... ... ... 23.95 0.21 24.26 0.31 ... ... ... ... 9.7 3.0
S03-MD3 12:36:33.05 62:09:03.3 2.898 ... GAL 23.94 0.14 0.87 0.13 1.48 0.17 ... ... ... ... 20.65 0.07 21.13 0.07 21.46 0.23 22.00 0.29 22.4 5.0
S03-MD12 12:37:19.86 62:09:54.9 2.647 ... AGN 24.36 0.17 0.72 0.12 0.92 0.18 23.41 0.27 22.11 0.21 21.59 0.07 21.20 0.07 20.48 0.07 19.85 0.07 139.7 12.0
S03-MD45 12:37:14.18 62:16:28.6 :2.345 ... GAL 23.63 0.14 0.57 0.08 0.82 0.11 22.00 0.19 21.50 0.17 21.07 0.07 20.91 0.07 20.97 0.07 21.23 0.10 178.1 13.5
S03-oMD19 12:36:37.00 62:10:43.8 ... 3.241 GAL 24.04 0.17 0.68 0.12 1.48 0.17 23.75 0.27 22.72 0.28 23.31 0.07 23.25 0.07 23.23 0.24 22.90 0.20 18.5 4.9
S03-oMD56 12:36:38.40 62:15:39.5 0.000 0.000 STAR 23.24 0.11 0.82 0.10 1.45 0.13 23.40 0.25 23.75 0.29 23.73 0.13 24.13 0.23 23.79 0.26 ... ... ... ...
S03-M16 12:37:17.38 62:12:46.8 ... 2.939 GAL 24.67 0.20 0.52 0.10 1.02 0.18 23.99 0.35 23.78 0.35 23.49 0.11 23.52 0.15 ... ... ... ... 32.0 6.4
S03-M23 12:37:02.68 62:14:25.9 ... 3.214 GAL 24.61 0.20 1.09 0.22 2.43 0.35 ... ... ... ... 20.83 0.07 20.88 0.07 21.04 0.07 21.08 0.07 ... ...
S03-M25 12:36:50.80 62:14:44.5 ... 3.106 GAL 24.70 0.20 0.82 0.19 1.69 0.25 >25.0 ... 23.85 0.35 24.32 0.33 ... ... ... ... ... ... ... ...
S03-M35 12:36:45.18 62:16:52.1 ... 3.229 GAL 24.05 0.17 1.24 0.10 3.12 0.27 23.34 0.29 22.57 0.26 22.76 0.08 22.65 0.09 22.35 0.14 22.47 0.20 23.5 5.2

